Fast approximations of the Jeffreys divergence between univariate Gaussian mixture models via exponential polynomial densities

The Jeffreys divergence is a renown symmetrization of the oriented Kullback-Leibler divergence broadly used in information sciences. Since the Jeffreys divergence between Gaussian mixture models is not available in closed-form, various techniques with pros and cons have been proposed in the literature to either estimate, approximate, or lower and upper bound this divergence. In this paper, we propose a simple yet fast heuristic to approximate the Jeffreys divergence between two univariate Gaussian mixtures with arbitrary number of components. Our heuristic relies on converting the mixtures into pairs of dually parameterized probability densities belonging to an exponential family. In particular, we consider the versatile polynomial exponential family densities, and design a divergence to measure in closed-form the goodness of fit between a Gaussian mixture and its polynomial exponential density approximation. This goodness-of-fit divergence is a generalization of the Hyv\"arinen divergence used to estimate models with computationally intractable normalizers. It allows us to perform model selection by choosing the orders of the polynomial exponential densities used to approximate the mixtures. We demonstrate experimentally that our heuristic to approximate the Jeffreys divergence improves by several orders of magnitude the computational time of stochastic Monte Carlo estimations while approximating reasonably well the Jeffreys divergence, specially when the mixtures have a very small number of modes. Besides, our mixture-to-exponential family conversion techniques may prove useful in other settings.

==> Fig/testperformance.txt <==







k=2 D=4 nb=1000 nbsto=100000
min error:1.0967523433807227E-5
max error:0.9491425404132259
avg error:0.1180799978221536
avg speed up:2008.2323536011806
k=3 D=6 nb=1000 nbsto=100000
min error:8.91252678670957E-5
max error:1.9420608151988419
avg error:0.12533811294546526
avg speed up:1010.4917042114389
k=4 D=8 nb=1000 nbsto=100000
min error:2.221027059982345E-5
max error:5.290871019594698
avg error:0.10198448868508087
avg speed up:474.5135294829539
k=5 D=10 nb=1000 nbsto=100000
min error:1.2742372122016826E-5
max error:3.8096955246161848
avg error:0.06336388579897352
avg speed up:246.38780782640987
k=6 D=12 nb=1000 nbsto=100000
min error:3.495321317404818E-5
max error:1.0125283726458822
avg error:0.07145257192133717
avg speed up:141.39097909641052
k=7 D=14 nb=1000 nbsto=100000
min error:5.6830589227528514E-5
max error:0.8661463142793943
avg error:0.10538875853178625
avg speed up:88.62985036546912
k=8 D=16 nb=1000 nbsto=100000
min error:1.7373038459865897E-4
max error:25.155611538552762
avg error:0.4150905507007969
avg speed up:58.72277575395611



-----
/max
k=2 D=4 nb=1000 nbsto=100000
min error:6.192329394020381E-5
max error:0.7443509836698009
avg error:0.10536758735925782
avg speed up:2219.8563016375992
k=3 D=6 nb=1000 nbsto=100000
min error:1.1507185977090646E-4
max error:1.6856247969493243
avg error:0.1110333560443658
avg speed up:1064.970773436947
k=4 D=8 nb=1000 nbsto=100000
min error:5.600461296446063E-5
max error:1.4371424960665384
avg error:0.08257759832562682
avg speed up:474.4651554056792
k=5 D=10 nb=1000 nbsto=100000
min error:1.784939241273395E-5
max error:1.9475256230037215
avg error:0.06454250342588566
avg speed up:246.68400854486683
k=6 D=12 nb=1000 nbsto=100000
min error:8.191146137802229E-5
max error:1.4842001012833432
avg error:0.07113649605147009
avg speed up:140.9533864718103
k=7 D=14 nb=1000 nbsto=100000
min error:2.101519078682847E-4
max error:0.6632517986398343
avg error:0.1089430824531579
avg speed up:88.34124808986793
k=8 D=16 nb=1000 nbsto=100000
min error:6.801463401219106E-5
max error:1.979158070993169
avg error:0.2837882983039095
avg speed up:58.55621535390764
k=9 D=18 nb=1000 nbsto=100000
min error:8.617823244097131E-4
max error:1.99415735520232
avg error:0.7668648941421424
avg speed up:40.795463900533996
k=10 D=20 nb=1000 nbsto=100000
min error:0.005491796465760319
max error:1.9996839467650098
avg error:1.0288827844917976
avg speed up:29.463837816614646
k=11 D=22 nb=1000 nbsto=100000
min error:0.002164153220435977
max error:1.992528426906344
avg error:0.8655523350879224
avg speed up:22.02011793440237
k=12 D=24 nb=1000 nbsto=100000
min error:0.0011615885326846445
max error:1.9996887378980956
avg error:0.795764414758259
avg speed up:16.869956629306863
k=13 D=26 nb=1000 nbsto=100000
min error:4.5531327251338403E-4
max error:1.9954109576041736
avg error:0.7085560146350227
avg speed up:13.206102651107903
k=14 D=28 nb=1000 nbsto=100000
min error:0.00203331098861862
max error:1.988911819591373
avg error:0.8797718630063032
avg speed up:10.523883092794964



----------------
k=2 D=4 nb=10000
min error:3.347453026947995E-5
max error:1.2209850183228463
avg error:0.10938015246968746
k=3 D=6 nb=10000
min error:3.504215743211475E-6
max error:1.8996299176724287
avg error:0.11938258834110027


k=2 D=4 nb=1000 nbsto=10000
min error:6.63176552202529E-5
max error:0.8776369865458605
avg error:0.11037268014173146
avg speed up:272.9363014289478
k=3 D=6 nb=1000 nbsto=10000
min error:5.99856415218185E-5
max error:1.1144917629603286
avg error:0.10575032129573506
avg speed up:111.05609710589135
k=4 D=8 nb=1000 nbsto=10000
min error:1.0060631010090638E-4
max error:1.8497366319116386
avg error:0.0859869894808343
avg speed up:48.761711734504814
k=5 D=10 nb=1000 nbsto=10000
min error:2.027480053772594E-4
max error:1.3349327476516686
avg error:0.06010021150954718
avg speed up:24.88820294637245
k=6 D=12 nb=1000 nbsto=10000
min error:4.2915513838532336E-5
max error:1.7606765339569421
avg error:0.07908450918100204
avg speed up:14.189110913905274
k=14 D=28 nb=1000 nbsto=100000
min error:0.00203331098861862
max error:1.988911819591373
avg error:0.8797718630063032
avg speed up:10.523883092794964
k=15 D=30 nb=1000 nbsto=100000
min error:7.477409054224559E-4
max error:1.973312023790337
avg error:0.630993225202857
avg speed up:8.507662170857483
k=16 D=32 nb=1000 nbsto=100000
min error:3.558197966978255E-4
max error:1.9957720960686463
avg error:0.6711617445166248
avg speed up:6.9807025399245815
k=17 D=34 nb=1000 nbsto=100000
min error:5.377062120174734E-4
max error:1.9973887306950349
avg error:0.6918861124456767
avg speed up:16.577499487195553




